Improving Compositional Generalization with Latent Structure and Data Augmentation

Generic unstructured neural networks have been shown to struggle on out-of-distribution compositional generalization. Compositional data augmentation via example recombination has transferred some prior knowledge about compositionality to such black-box neural models for several semantic parsing tasks, but this often required task-specific engineering or provided limited gains. We present a more powerful data recombination method using a model called Compositional Structure Learner (CSL). CSL is a generative model with a quasi-synchronous context-free grammar backbone, which we induce from the training data. We sample recombined examples from CSL and add them to the fine-tuning data of a pre-trained sequence-to-sequence model (T5). This procedure effectively transfers most of CSL's compositional bias to T5 for diagnostic tasks, and results in a model even stronger than a T5-CSL ensemble on two real world compositional generalization tasks. This results in new state-of-the-art performance for these challenging semantic parsing tasks requiring generalization to both natural language variation and novel compositions of elements.

==> backup/figures.txt <==
method_diagram: https://docs.google.com/drawings/d/1Y6AP6UwSoweeVpvHUAUu6bmXjsMKE2WPmPxCbDRISIU/edit?usp=sharing&resourcekey=0-14CxU76Yz0fh-O0S9IHHIw

derivation_example: https://docs.google.com/drawings/d/1zg1LSeZ_UxwGKDGMPC-59J4asZ5XDfbK1Q2dWj9FYN4/edit?resourcekey=0-AsAeKSDF93oubHSrbJrOMw

quadrants_figures:
https://docs.google.com/drawings/d/1VH0-993N8dDwngvt0fLnf_OHakuykFdYcE9g7hyvybA/edit?usp=sharing

grammar_induction:
https://docs.google.com/drawings/d/1xT_6CC01LVynf6DeSBm5kYy23BI6PW5AdQK6urNqpEw/edit?usp=sharing&resourcekey=0-eMMrhYMvpzv0dwPL9G0RCw
